The Kinematics of Polycyclic Aromatic Hydrocarbons (PAHs) in Galaxies revealed by Principal Component Analysis (PCA) tomography with JWST/NIRSpec

Polycyclic Aromatic Hydrocarbons (PAHs) are organic molecules which comprise the smallest particles of dust in the interstellar medium (ISM). Due to their broad/complex emission profiles, obtaining kinematics is a challenge with traditional methods, especially before the advent of the JWST. In this work we employ Principal Component Analysis (PCA) tomography to analyse JWST/NIRSpec IFU data of 3 nearby luminous infrared galaxies (LIRGs), namely, NGC 3256 N, NGC 3256 S and NGC 7469. We detect the signature of rotation in the second principal component of the 3.3 $\mu$m PAH feature in all three targets. We construct velocity maps from the principal components for the 3.3 $\mu$m PAH feature, Br$\beta$ (2.625$\mu$m) and molecular hydrogen, H$_2$ 1-0 S(1) (2.12$\mu$m). We find that in each target, the PAHs qualitatively follow the rotation of the galaxy, consistent with the rotational signature derived from Br$\beta$ and H$_2$. There are however some differences, with the PAH rotation in NGC 3256 N appearing at a different position angle, which suggest differences in the motion of the dust as compared to the gas. This kind of analysis opens a new window into this key component of the ISM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
